Approximate Stochastic Reachability for High Dimensional Systems

We present a method to compute the stochastic reachability safety probabilities for high-dimensional stochastic dynamical systems. Our approach takes advantage of a nonparametric learning technique known as conditional distribution embeddings to model the stochastic kernel using a data-driven approach. By embedding the dynamics and uncertainty within a reproducing kernel Hilbert space, it becomes possible to compute the safety probabilities for stochastic reachability problems as simple matrix operations and inner products. We employ a convergent approximation technique, random Fourier features, in order to alleviate the increased computational requirements for high-dimensional systems. This technique avoids the curse of dimensionality, and enables the computation of safety probabilities for high-dimensional systems without prior knowledge of the structure of the dynamics or uncertainty. We validate this approach on a double integrator system, and demonstrate its capabilities on a million-dimensional, nonlinear, non-Gaussian, repeated planar quadrotor system.

==> main-cache.yaml <==
version: 0.12.2
filePath: main.tex
options:
  $BIBINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  $TEXINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  bibtexEngine: bibtex
  cleanPatterns:
    - '**/*.aux'
    - '**/*.aux.bak'
    - '**/*.bbl'
    - '**/*.bcf'
    - '**/*.blg'
    - '**/*.dvi'
    - '**/*.fdb_latexmk'
    - '**/*.fls'
    - '**/*.idx'
    - '**/*.idx.bak'
    - '**/*.ilg'
    - '**/*.ind'
    - '**/*.lof'
    - '**/*.log'
    - '**/*.lol'
    - '**/*.lot'
    - '**/*.nav'
    - '**/*.out'
    - '**/*.pdf'
    - '**/*.ps'
    - '**/*.snm'
    - '**/*.synctex.gz'
    - '**/*.toc'
    - '/**/_minted-${JOB}'
    - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
    - /missfont.log
    - /texput.log
    - /texput.aux
  dviToPdfEngine: xdvipdfmx
  engine: pdflatex
  epstopdfBoundingBox: default
  epstopdfOutputPath: $DIR_0/$NAME_0.pdf
  indexAutomaticRanges: true
  indexEngine: makeindex
  indexOrdering: word
  indexSorting: default
  knitrConcordance: true
  knitrOutputPath: $JOB.tex
  lhs2texStyle: poly
  literateAgdaEngine: agda
  literateHaskellEngine: lhs2TeX
  loadCache: true
  loadUserOptions: true
  outputFormat: pdf
  phaseCycles: 20
  pweaveCacheDirectory: pweave-cache-for-$JOB
  pweaveFigureDirectory: pweave-figures-for-$JOB
  pweaveKernel: python3
  pweaveOutputFormat: tex
  pweaveOutputPath: $JOB.tex
  saveCache: true
  severity: info
  validateCache: true
  synctex: true
  copyTargetsToRoot: true
  outputDirectory: ''
  intermediatePostScript: false
  $PATH: '/usr/texbin:/Library/TeX/texbin:$PATH'
files:
  dicy-instance.yaml-ParsedYAML:
    timeStamp: 2020-10-15T21:23:48.223Z
    jobNames: []
    value:
      severity: info
    type: ParsedYAML
  dicy.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  main.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  main.tex-ParsedLaTeXMagic:
    timeStamp: 2020-10-15T21:23:48.310Z
    jobNames: []
    value: {}
    type: ParsedLaTeXMagic
  /Users/adam/Library/Application Support/dicy/config.yaml-ParsedYAML:
    timeStamp: 2020-10-15T21:23:48.290Z
    jobNames: []
    value:
      synctex: true
      engine: pdflatex
      severity: warning
      copyTargetsToRoot: true
      outputDirectory: ''
      outputFormat: pdf
      cleanPatterns:
        - '**/*.aux'
        - '**/*.aux.bak'
        - '**/*.bbl'
        - '**/*.bcf'
        - '**/*.blg'
        - '**/*.dvi'
        - '**/*.fdb_latexmk'
        - '**/*.fls'
        - '**/*.idx'
        - '**/*.idx.bak'
        - '**/*.ilg'
        - '**/*.ind'
        - '**/*.lof'
        - '**/*.log'
        - '**/*.lol'
        - '**/*.lot'
        - '**/*.nav'
        - '**/*.out'
        - '**/*.pdf'
        - '**/*.ps'
        - '**/*.snm'
        - '**/*.synctex.gz'
        - '**/*.toc'
        - '/**/_minted-${JOB}'
        - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
        - /missfont.log
        - /texput.log
        - /texput.aux
      intermediatePostScript: false
      $PATH: '/usr/texbin:/Library/TeX/texbin:$PATH'
    type: ParsedYAML
  main.tex:
    timeStamp: 2020-10-15T21:23:47.262Z
    jobNames: []
    hash: LrSxD8UepDPXjcjZT2reRlrx3ggOooDto/cXuOzgCpQ=
    type: LaTeX
    subType: ieeeconf
  /Users/adam/Library/Application Support/dicy/config.yaml:
    timeStamp: 2020-10-15T21:23:48.234Z
    jobNames: []
    type: YAML
  x.y-Nil:
    jobNames: []
    type: Nil
  main.fls-ParsedFileListing:
    timeStamp: 2020-10-15T21:23:53.171Z
    jobNames: []
    value:
      messages: []
      inputs:
        - /dev/null
        - /usr/local/texlive/2019basic/texmf-dist/fonts/enc/dvips/base/8r.enc
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmb7t.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmb8r.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmbi7t.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmbi8r.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmr7t.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmr8r.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmrc7t.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmri7t.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmri8r.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/jknappen/ec/ectt1000.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy5.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy7.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex7.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex8.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib5.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib7.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam5.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm5.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmbsy10.tfm
        - /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmbx10.tfm
        - /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmbx5.tfm
        - /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmbx7.tfm
        - /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmmi6.tfm
        - /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmmi8.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmmib10.tfm
        - /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmr10.tfm
        - /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmr6.tfm
        - /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmr8.tfm
        - /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmss8.tfm
        - /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmsy6.tfm
        - /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmsy8.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/rsfs/rsfs10.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/rsfs/rsfs5.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/rsfs/rsfs7.tfm
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi5.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmmib10.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmss8.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy5.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cmextra/cmmib7.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm7.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/rsfs/rsfs10.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/rsfs/rsfs7.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/urw/times/utmb8a.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/urw/times/utmr8a.pfb
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/urw/times/utmri8a.pfb
        - /usr/local/texlive/2019basic/texmf-dist/fonts/vf/adobe/times/ptmb7t.vf
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/vf/adobe/times/ptmbi7t.vf
        - /usr/local/texlive/2019basic/texmf-dist/fonts/vf/adobe/times/ptmr7t.vf
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/vf/adobe/times/ptmrc7t.vf
        - >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/vf/adobe/times/ptmri7t.vf
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/etexcmds.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/ifluatex.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/ifpdf.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/infwarerr.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarypositioning.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopaths.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfint.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerarithmetics.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/pgf.revision.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/unicode-data/UnicodeData.txt
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/algorithms/algorithm.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/amscls/amsthm.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsfonts/amsfonts.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsfonts/amssymb.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsfonts/umsa.fd
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsfonts/umsb.fd
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsbsy.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsgen.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsmath.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsopn.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amstext.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/base/ifthen.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/base/inputenc.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/booktabs/booktabs.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/cite/cite.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/enumitem/enumitem.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/float/float.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics-cfg/color.cfg
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics-def/pdftex.def
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics/graphics.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics/graphicx.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics/keyval.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics/trig.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/jknapltx/mathrsfs.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/jknapltx/ursfs.fd
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/l3backend/l3backend-pdfmode.def
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/l3kernel/expl3-code.tex
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/l3kernel/expl3.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/l3kernel/l3deprecation.def
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/l3packages/xparse/xparse.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/lipsum/lipsum.ltd.tex
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/lipsum/lipsum.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/mathtools/mathtools.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/mathtools/mhsetup.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/ms/everyshi.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/multirow/multirow.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/oberdiek/epstopdf.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/oberdiek/grfext.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/oberdiek/kvoptions.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/math/pgfmath.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/psnfss/ot1ptm.fd
        - >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/setspace/setspace.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/soul/soul.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/tools/array.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/tools/calc.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/tools/tabularx.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/tools/xspace.sty
        - /usr/local/texlive/2019basic/texmf-dist/tex/latex/xcolor/xcolor.sty
        - /usr/local/texlive/2019basic/texmf-dist/web2c/texmf.cnf
        - >-
          /usr/local/texlive/2019basic/texmf-var/fonts/map/pdftex/updmap/pdftex.map
        - /usr/local/texlive/2019basic/texmf-var/web2c/pdftex/pdflatex.fmt
        - /usr/local/texlive/2019basic/texmf.cnf
        - fht_beta_exp_resized-eps-converted-to.pdf
        - fht_beta_exp_resized.eps
        - fht_resized-eps-converted-to.pdf
        - fht_resized.eps
        - ieeeconf.cls
        - main.aux
        - main.bbl
        - main.tex
        - quadnormbeta_resized-eps-converted-to.pdf
        - quadnormbeta_resized.eps
      outputs:
        - main.aux
        - main.log
        - main.pdf
      calls: []
    type: ParsedFileListing
  main.log-ParsedLaTeXLog:
    timeStamp: 2020-10-15T21:23:54.890Z
    jobNames: []
    value:
      messages:
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for OT1+ptm
          source:
            file: ieeeconf.cls
            range:
              start: 794
              end: 794
          log:
            file: main.log
            range:
              start: 16
              end: 16
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <5> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 25
              end: 26
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <5> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 27
              end: 28
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <7> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 30
              end: 31
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <7> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 32
              end: 33
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <8> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 35
              end: 36
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <8> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 37
              end: 38
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <9> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 40
              end: 41
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <9> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 42
              end: 43
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <10> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 45
              end: 46
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <10> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 47
              end: 48
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <11> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 50
              end: 51
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <11> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 52
              end: 53
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <12> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 55
              end: 56
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <12> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 57
              end: 58
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <16> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 60
              end: 61
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <16> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 62
              end: 63
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <20> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 65
              end: 66
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <20> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 67
              end: 68
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/n' in size <24> not available Font shape
            `OT1/ptm/b/n' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 70
              end: 71
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Font shape `OT1/ptm/bx/it' in size <24> not available Font shape
            `OT1/ptm/b/it' tried instead.
          source:
            file: ieeeconf.cls
            range:
              start: 1113
              end: 1113
          log:
            file: main.log
            range:
              start: 72
              end: 73
        - name: pdfTeX
          severity: info
          text: inputenc 2018/08/11 v1.3c Input encoding file
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/base/inputenc.sty
          log:
            file: main.log
            range:
              start: 99
              end: 99
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cite
          source:
            file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/cite/cite.sty
            range:
              start: 302
              end: 302
          log:
            file: main.log
            range:
              start: 106
              end: 106
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \nocite
          source:
            file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/cite/cite.sty
            range:
              start: 332
              end: 332
          log:
            file: main.log
            range:
              start: 107
              end: 107
        - name: pdfTeX
          severity: info
          text: cite 2015/02/27 v 5.5
          source:
            file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/cite/cite.sty
          log:
            file: main.log
            range:
              start: 108
              end: 108
        - name: pdfTeX
          severity: info
          text: amsmath 2019/04/01 v2.17c AMS math features
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsmath.sty
          log:
            file: main.log
            range:
              start: 110
              end: 110
        - name: pdfTeX
          severity: info
          text: amstext 2000/06/29 v2.01 AMS text
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amstext.sty
          log:
            file: main.log
            range:
              start: 114
              end: 114
        - name: pdfTeX
          severity: info
          text: amsbsy 1999/11/29 v1.2d Bold Symbols
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsbsy.sty
          log:
            file: main.log
            range:
              start: 120
              end: 120
        - name: pdfTeX
          severity: info
          text: amsopn 2016/03/08 v2.02 operator names
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsopn.sty
          log:
            file: main.log
            range:
              start: 123
              end: 123
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \frac
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 227
              end: 227
          log:
            file: main.log
            range:
              start: 126
              end: 126
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \overline
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 389
              end: 389
          log:
            file: main.log
            range:
              start: 129
              end: 129
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ldots
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 486
              end: 486
          log:
            file: main.log
            range:
              start: 132
              end: 132
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \dots
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 489
              end: 489
          log:
            file: main.log
            range:
              start: 133
              end: 133
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cdots
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 610
              end: 610
          log:
            file: main.log
            range:
              start: 134
              end: 134
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OML
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 733
              end: 733
          log:
            file: main.log
            range:
              start: 138
              end: 138
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OMS
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 734
              end: 734
          log:
            file: main.log
            range:
              start: 139
              end: 139
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \['
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 2855
              end: 2855
          log:
            file: main.log
            range:
              start: 160
              end: 160
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \]'
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 2856
              end: 2856
          log:
            file: main.log
            range:
              start: 161
              end: 161
        - name: pdfTeX
          severity: info
          text: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsfonts/amsfonts.sty
          log:
            file: main.log
            range:
              start: 163
              end: 163
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathfrak' in version `bold' U/euf/m/n
            --> U/euf/b/n.
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsfonts/amsfonts.sty
            range:
              start: 106
              end: 106
          log:
            file: main.log
            range:
              start: 166
              end: 167
        - name: pdfTeX
          severity: info
          text: amssymb 2013/01/14 v3.01 AMS font symbols
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsfonts/amssymb.sty
          log:
            file: main.log
            range:
              start: 169
              end: 169
        - name: pdfTeX
          severity: info
          text: amsthm 2017/10/31 v2.20.4
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/amscls/amsthm.sty
          log:
            file: main.log
            range:
              start: 171
              end: 171
        - name: pdfTeX
          severity: info
          text: mathrsfs 1996/01/01 Math RSFS package v1.0 (jk)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/jknapltx/mathrsfs.sty
          log:
            file: main.log
            range:
              start: 182
              end: 182
        - name: pdfTeX
          severity: info
          text: 'xspace 2014/10/28 v1.13 Space after command names (DPC,MH)'
          source:
            file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/tools/xspace.sty
          log:
            file: main.log
            range:
              start: 185
              end: 185
        - name: pdfTeX
          severity: info
          text: expl3 2019-10-24 L3 programming layer (loader)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/l3kernel/expl3.sty
          log:
            file: main.log
            range:
              start: 189
              end: 189
        - name: pdfTeX
          severity: info
          text: expl3 2019-10-24 L3 programming layer (code)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/l3kernel/expl3-code.tex
          log:
            file: main.log
            range:
              start: 191
              end: 191
        - name: pdfTeX
          severity: info
          text: xparse 2019-10-11 L3 Experimental document command parser
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/l3packages/xparse/xparse.sty
          log:
            file: main.log
            range:
              start: 351
              end: 351
        - name: pdfTeX
          severity: info
          text: mathtools 2019/07/31 v1.22 mathematical typesetting tools
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/mathtools/mathtools.sty
          log:
            file: main.log
            range:
              start: 357
              end: 357
        - name: pdfTeX
          severity: info
          text: keyval 2014/10/28 v1.15 key=value parser (DPC)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics/keyval.sty
          log:
            file: main.log
            range:
              start: 359
              end: 359
        - name: pdfTeX
          severity: info
          text: 'calc 2017/05/25 v4.3 Infix arithmetic (KKT,FJ)'
          source:
            file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/tools/calc.sty
          log:
            file: main.log
            range:
              start: 362
              end: 362
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \setlength
          source:
            file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/tools/calc.sty
            range:
              start: 80
              end: 80
          log:
            file: main.log
            range:
              start: 369
              end: 369
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \addtolength
          source:
            file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/tools/calc.sty
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 370
              end: 370
        - name: pdfTeX
          severity: info
          text: mhsetup 2017/03/31 v1.3 programming setup (MH)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/mathtools/mhsetup.sty
          log:
            file: main.log
            range:
              start: 374
              end: 374
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Thecontrolsequence`\('isalreadyrobust
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/mathtools/mathtools.sty
            range:
              start: 129
              end: 129
          log:
            file: main.log
            range:
              start: 376
              end: 376
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Thecontrolsequence`\)'isalreadyrobust
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/mathtools/mathtools.sty
            range:
              start: 129
              end: 129
          log:
            file: main.log
            range:
              start: 377
              end: 377
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Thecontrolsequence`\[''isalreadyrobust'
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/mathtools/mathtools.sty
            range:
              start: 129
              end: 129
          log:
            file: main.log
            range:
              start: 378
              end: 378
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Thecontrolsequence`\]''isalreadyrobust'
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/mathtools/mathtools.sty
            range:
              start: 129
              end: 129
          log:
            file: main.log
            range:
              start: 379
              end: 379
        - name: pdfTeX
          severity: info
          text: enumitem 2019/06/20 v3.9 Customized lists
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/enumitem/enumitem.sty
          log:
            file: main.log
            range:
              start: 390
              end: 390
        - name: pdfTeX
          severity: info
          text: >-
            algorithm 2009/08/24 v0.1 Document Style `algorithm' - floating
            environment
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/algorithms/algorithm.sty
          log:
            file: main.log
            range:
              start: 398
              end: 399
        - name: pdfTeX
          severity: info
          text: float 2001/11/08 v1.3d Float enhancements (AL)
          source:
            file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/float/float.sty
          log:
            file: main.log
            range:
              start: 401
              end: 401
        - name: pdfTeX
          severity: info
          text: ifthen 2014/09/29 v1.1c Standard LaTeX ifthen package (DPC)
          source:
            file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/base/ifthen.sty
          log:
            file: main.log
            range:
              start: 408
              end: 408
        - name: pdfTeX
          severity: info
          text: algpseudocode
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/algorithmicx/algpseudocode.s
          log:
            file: main.log
            range:
              start: 415
              end: 415
        - name: pdfTeX
          severity: info
          text: algorithmicx 2005/04/27 v1.2 Algorithmicx
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/algorithmicx/algorithmicx.st
          log:
            file: main.log
            range:
              start: 419
              end: 419
        - name: pdfTeX
          severity: info
          text: setspace 2011/12/19 v6.7a set line spacing
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/setspace/setspace.sty
          log:
            file: main.log
            range:
              start: 434
              end: 434
        - name: pdfTeX
          severity: info
          text: tabularx 2016/02/03 v2.11b `tabularx' package (DPC)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/tools/tabularx.sty
          log:
            file: main.log
            range:
              start: 436
              end: 436
        - name: pdfTeX
          severity: info
          text: array 2019/08/31 v2.4l Tabular extension package (FMi)
          source:
            file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/tools/array.sty
          log:
            file: main.log
            range:
              start: 438
              end: 438
        - name: pdfTeX
          severity: info
          text: booktabs 2019/10/08 v1.6180339 publication quality tables
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/booktabs/booktabs.sty
          log:
            file: main.log
            range:
              start: 455
              end: 455
        - name: pdfTeX
          severity: info
          text: multirow 2019/05/31 v2.5 Span multiple rows of a table
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/multirow/multirow.sty
          log:
            file: main.log
            range:
              start: 474
              end: 474
        - name: pdfTeX
          severity: info
          text: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
          source:
            file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/ms/everyshi.sty
          log:
            file: main.log
            range:
              start: 494
              end: 494
        - name: pdfTeX
          severity: info
          text: pgfrcs 2019/08/03 v3.1.4b (3.1.4b)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.
          log:
            file: main.log
            range:
              start: 498
              end: 498
        - name: pdfTeX
          severity: info
          text: pgf 2019/08/03 v3.1.4b (3.1.4b)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
          log:
            file: main.log
            range:
              start: 500
              end: 500
        - name: pdfTeX
          severity: info
          text: 'graphicx 2017/06/01 v1.1a Enhanced LaTeX Graphics (DPC,SPQR)'
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics/graphicx.sty
          log:
            file: main.log
            range:
              start: 503
              end: 503
        - name: pdfTeX
          severity: info
          text: 'graphics 2019/10/08 v1.3c Standard LaTeX Graphics (DPC,SPQR)'
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics/graphics.sty
          log:
            file: main.log
            range:
              start: 505
              end: 505
        - name: pdfTeX
          severity: info
          text: trig 2016/01/03 v1.10 sin cos tan (DPC)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics/trig.sty
          log:
            file: main.log
            range:
              start: 507
              end: 507
        - severity: info
          name: pdfTeX
          category: Package graphics
          text: 'Driver file: pdftex.def'
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics/graphics.sty
            range:
              start: 105
              end: 105
          log:
            file: main.log
            range:
              start: 511
              end: 511
        - name: pdfTeX
          severity: info
          text: pgfsys 2019/08/03 v3.1.4b (3.1.4b)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
          log:
            file: main.log
            range:
              start: 521
              end: 521
        - name: pdfTeX
          severity: info
          text: xcolor 2016/05/11 v2.12 LaTeX color extensions (UK)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/xcolor/xcolor.sty
          log:
            file: main.log
            range:
              start: 575
              end: 575
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: 'Driver file: pdftex.def'
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 225
              end: 225
          log:
            file: main.log
            range:
              start: 579
              end: 579
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `cmy' substituted by `cmy0'
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1348
              end: 1348
          log:
            file: main.log
            range:
              start: 580
              end: 580
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `hsb' substituted by `rgb'
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1352
              end: 1352
          log:
            file: main.log
            range:
              start: 581
              end: 581
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `RGB' extended
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1364
              end: 1364
          log:
            file: main.log
            range:
              start: 582
              end: 582
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HTML' substituted by `rgb'
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1366
              end: 1366
          log:
            file: main.log
            range:
              start: 583
              end: 583
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Hsb' substituted by `hsb'
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1367
              end: 1367
          log:
            file: main.log
            range:
              start: 584
              end: 584
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `tHsb' substituted by `hsb'
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1368
              end: 1368
          log:
            file: main.log
            range:
              start: 585
              end: 585
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `HSB' substituted by `hsb'
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1369
              end: 1369
          log:
            file: main.log
            range:
              start: 586
              end: 586
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `Gray' substituted by `gray'
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1370
              end: 1370
          log:
            file: main.log
            range:
              start: 587
              end: 587
        - severity: info
          name: pdfTeX
          category: Package xcolor
          text: Model `wave' substituted by `hsb'
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/xcolor/xcolor.sty
            range:
              start: 1371
              end: 1371
          log:
            file: main.log
            range:
              start: 588
              end: 588
        - name: pdfTeX
          severity: info
          text: pgfcore 2019/08/03 v3.1.4b (3.1.4b)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
          log:
            file: main.log
            range:
              start: 592
              end: 592
        - name: pdfTeX
          severity: info
          text: pgfcomp-version-0-65 2019/08/03 v3.1.4b (3.1.4b)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
          log:
            file: main.log
            range:
              start: 740
              end: 740
        - name: pdfTeX
          severity: info
          text: pgfcomp-version-1-18 2019/08/03 v3.1.4b (3.1.4b)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
          log:
            file: main.log
            range:
              start: 746
              end: 746
        - name: pdfTeX
          severity: info
          text: pgffor 2019/08/03 v3.1.4b (3.1.4b)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgffor.code.
          log:
            file: main.log
            range:
              start: 755
              end: 755
        - name: pdfTeX
          severity: info
          text: tikz 2019/08/03 v3.1.4b (3.1.4b)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
          log:
            file: main.log
            range:
              start: 764
              end: 764
        - name: pdfTeX
          severity: info
          text: epstopdf 2016/05/15 v2.6 Conversion with epstopdf on the fly (HO)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/oberdiek/epstopdf.sty
          log:
            file: main.log
            range:
              start: 806
              end: 806
        - name: pdfTeX
          severity: info
          text: epstopdf-base 2016/05/15 v2.6 Base part for package epstopdf
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
          log:
            file: main.log
            range:
              start: 808
              end: 808
        - name: pdfTeX
          severity: info
          text: infwarerr 2016/05/16 v1.4 Providing info/warning/error messages (HO)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/infwarerr.sty
          log:
            file: main.log
            range:
              start: 810
              end: 810
        - name: pdfTeX
          severity: info
          text: grfext 2016/05/16 v1.2 Manage graphics extensions (HO)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/oberdiek/grfext.sty
          log:
            file: main.log
            range:
              start: 812
              end: 812
        - name: pdfTeX
          severity: info
          text: kvdefinekeys 2016/05/16 v1.4 Define keys (HO)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty
          log:
            file: main.log
            range:
              start: 814
              end: 814
        - name: pdfTeX
          severity: info
          text: ltxcmds 2016/05/16 v1.23 LaTeX kernel commands for general use (HO)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
          log:
            file: main.log
            range:
              start: 816
              end: 816
        - name: pdfTeX
          severity: info
          text: kvoptions 2016/05/16 v3.12 Key value format for package options (HO)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/oberdiek/kvoptions.sty
          log:
            file: main.log
            range:
              start: 818
              end: 818
        - name: pdfTeX
          severity: info
          text: kvsetkeys 2016/05/16 v1.17 Key value parser (HO)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
          log:
            file: main.log
            range:
              start: 820
              end: 820
        - name: pdfTeX
          severity: info
          text: etexcmds 2016/05/16 v1.6 Avoid name clashes with e-TeX commands (HO)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/etexcmds.sty
          log:
            file: main.log
            range:
              start: 822
              end: 822
        - name: pdfTeX
          severity: info
          text: ifluatex 2016/05/16 v1.4 Provides the ifluatex switch (HO)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/ifluatex.sty
          log:
            file: main.log
            range:
              start: 824
              end: 824
        - severity: info
          name: pdfTeX
          category: Package ifluatex
          text: LuaTeX not detected.
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/ifluatex.sty
          log:
            file: main.log
            range:
              start: 825
              end: 825
        - name: pdfTeX
          severity: info
          text: >-
            pdftexcmds 2019/07/25 v0.30 Utility functions of pdfTeX for LuaTeX
            (HO)
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/pdftexcmds.s
          log:
            file: main.log
            range:
              start: 828
              end: 829
        - name: pdfTeX
          severity: info
          text: ifpdf 2018/09/07 v3.3 Provides the ifpdf switch
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/ifpdf.sty
          log:
            file: main.log
            range:
              start: 831
              end: 831
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: LuaTeX not detected.
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/pdftexcmds.s
          log:
            file: main.log
            range:
              start: 833
              end: 833
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@primitive is available.
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/pdftexcmds.s
          log:
            file: main.log
            range:
              start: 834
              end: 834
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdf@ifprimitive is available.
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/pdftexcmds.s
          log:
            file: main.log
            range:
              start: 835
              end: 835
        - severity: info
          name: pdfTeX
          category: Package pdftexcmds
          text: \pdfdraftmode found.
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/pdftexcmds.s
          log:
            file: main.log
            range:
              start: 836
              end: 836
        - severity: info
          name: pdfTeX
          category: Package epstopdf-base
          text: Redefining graphics rule for `.eps'
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
            range:
              start: 438
              end: 438
          log:
            file: main.log
            range:
              start: 838
              end: 839
        - severity: info
          name: pdfTeX
          category: Package grfext
          text: >-
            Graphics extension search list:
            [.pdf,.png,.jpg,.mps,.jpeg,.jbig2,.jb2,.PDF,.PNG,.JPG,.JPEG,.JBIG2,.JB2,.eps]
            \AppendGraphicsExtensions.
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
            range:
              start: 456
              end: 456
          log:
            file: main.log
            range:
              start: 840
              end: 843
        - name: pdfTeX
          severity: info
          text: lipsum 2019/01/02 v2.2 150 paragraphs of Lorem Ipsum dummy text
          source:
            file: >-
              /usr/local/texlive/2019basic/texmf-dist/tex/latex/lipsum/lipsum.sty
          log:
            file: main.log
            range:
              start: 849
              end: 849
        - name: pdfTeX
          severity: info
          text: soul 2003/11/17 v2.4 letterspacing/underlining (mf)
          source:
            file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/soul/soul.sty
          log:
            file: main.log
            range:
              start: 853
              end: 853
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OML/cmm/m/it ... okay
          source:
            file: main.tex
            range:
              start: 64
              end: 64
          log:
            file: main.log
            range:
              start: 874
              end: 875
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for T1/cmr/m/n ... okay
          source:
            file: main.tex
            range:
              start: 64
              end: 64
          log:
            file: main.log
            range:
              start: 876
              end: 877
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OT1/cmr/m/n ... okay
          source:
            file: main.tex
            range:
              start: 64
              end: 64
          log:
            file: main.log
            range:
              start: 878
              end: 879
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMS/cmsy/m/n ... okay
          source:
            file: main.tex
            range:
              start: 64
              end: 64
          log:
            file: main.log
            range:
              start: 880
              end: 881
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMX/cmex/m/n ... okay
          source:
            file: main.tex
            range:
              start: 64
              end: 64
          log:
            file: main.log
            range:
              start: 882
              end: 883
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for U/cmr/m/n ... okay
          source:
            file: main.tex
            range:
              start: 64
              end: 64
          log:
            file: main.log
            range:
              start: 884
              end: 885
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+msa
          source:
            file: main.tex
            range:
              start: 106
              end: 106
          log:
            file: main.log
            range:
              start: 901
              end: 901
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+msb
          source:
            file: main.tex
            range:
              start: 106
              end: 106
          log:
            file: main.log
            range:
              start: 905
              end: 905
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Try loading font information for U+rsfs
          source:
            file: main.tex
            range:
              start: 106
              end: 106
          log:
            file: main.log
            range:
              start: 909
              end: 909
        - severity: info
          name: pdfTeX
          category: Package epstopdf
          text: >-
            Source file: <fht_resized.eps> date: 2020-10-15 21:19:52 size: 91204
            bytes Output file: <fht_resized-eps-converted-to.pdf> date:
            2020-10-15 15:23:52 size: 54841 bytes Command: <repstopdf
            --outfile=fht_resized-eps-converted-to.pdf fht_resized.eps>
            \includegraphics.
          source:
            file: main.tex
            range:
              start: 1000
              end: 1000
          log:
            file: main.log
            range:
              start: 916
              end: 924
        - severity: info
          name: pdfTeX
          category: Package epstopdf
          text: >-
            Result file: <fht_resized-eps-converted-to.pdf> date: 2020-10-15
            15:23:54 size: 54841 bytes.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 928
              end: 930
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            fht_resized-eps-converted-to.pdf used Requested size: 505.89pt x
            101.77316pt.
          source:
            file: main.tex
            range:
              start: 1000
              end: 1000
          log:
            file: main.log
            range:
              start: 934
              end: 936
        - severity: info
          name: pdfTeX
          category: Package epstopdf
          text: >-
            Source file: <fht_beta_exp_resized.eps> date: 2020-10-15 21:19:52
            size: 63747 bytes Output file:
            <fht_beta_exp_resized-eps-converted-to.pdf> date: 2020-10-15
            15:23:52 size: 29750 bytes Command: <repstopdf
            --outfile=fht_beta_exp_resized-eps-converted-to.pdf
            fht_beta_exp_resized.eps> \includegraphics.
          source:
            file: main.tex
            range:
              start: 1287
              end: 1287
          log:
            file: main.log
            range:
              start: 938
              end: 947
        - severity: info
          name: pdfTeX
          category: Package epstopdf
          text: >-
            Result file: <fht_beta_exp_resized-eps-converted-to.pdf> date:
            2020-10-15 15:23:54 size: 29750 bytes.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 951
              end: 954
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            fht_beta_exp_resized-eps-converted-to.pdf used Requested size:
            243.91064pt x 97.96602pt.
          source:
            file: main.tex
            range:
              start: 1287
              end: 1287
          log:
            file: main.log
            range:
              start: 958
              end: 960
        - severity: info
          name: pdfTeX
          category: Package epstopdf
          text: >-
            Source file: <quadnormbeta_resized.eps> date: 2020-10-15 21:19:52
            size: 30366 bytes Output file:
            <quadnormbeta_resized-eps-converted-to.pdf> date: 2020-10-15
            15:23:53 size: 22842 bytes Command: <repstopdf
            --outfile=quadnormbeta_resized-eps-converted-to.pdf
            quadnormbeta_resized.eps> \includegraphics.
          source:
            file: main.tex
            range:
              start: 1348
              end: 1348
          log:
            file: main.log
            range:
              start: 961
              end: 970
        - severity: info
          name: pdfTeX
          category: Package epstopdf
          text: >-
            Result file: <quadnormbeta_resized-eps-converted-to.pdf> date:
            2020-10-15 15:23:54 size: 22842 bytes.
          source:
            file: main.tex
          log:
            file: main.log
            range:
              start: 974
              end: 977
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: >-
            quadnormbeta_resized-eps-converted-to.pdf used Requested size:
            245.71811pt x 98.6925pt.
          source:
            file: main.tex
            range:
              start: 1348
              end: 1348
          log:
            file: main.log
            range:
              start: 981
              end: 983
      inputs: []
      outputs:
        - main.pdf
      calls:
        - args:
            - repstopdf
            - fht_resized.eps
          options:
            compress: true
            embed: true
            gs: true
            quiet: true
            restricted: true
            safer: true
            outfile: fht_resized-eps-converted-to.pdf
            o: fht_resized-eps-converted-to.pdf
          status: executed safely (allowed)
        - args:
            - repstopdf
            - fht_beta_exp_resized.eps
          options:
            compress: true
            embed: true
            gs: true
            quiet: true
            restricted: true
            safer: true
            outfile: fht_beta_exp_resized-eps-converted-to.pdf
            o: fht_beta_exp_resized-eps-converted-to.pdf
          status: executed safely (allowed)
        - args:
            - repstopdf
            - quadnormbeta_resized.eps
          options:
            compress: true
            embed: true
            gs: true
            quiet: true
            restricted: true
            safer: true
            outfile: quadnormbeta_resized-eps-converted-to.pdf
            o: quadnormbeta_resized-eps-converted-to.pdf
          status: executed safely (allowed)
    type: ParsedLaTeXLog
  main.aux:
    timeStamp: 2020-10-15T21:23:54.803Z
    jobNames: []
    hash: UMvshav7AR+kSJi/2o2eyb8rdIvcd1uS4uiV6ACUnts=
    type: LaTeXAuxilary
  main.fls:
    timeStamp: 2020-10-15T21:23:54.858Z
    jobNames: []
    hash: ScvPk4WQYXIPuTZzFJHV6jQyhy2lALUjdl0HMF3/0Xg=
    type: FileListing
  main.log:
    timeStamp: 2020-10-15T21:23:54.865Z
    jobNames: []
    hash: 6A7mlDw1bCjdhuVsJpavrZJoKcg70Au4z1HPQxcjHoU=
    type: LaTeXLog
    subType: pdfTeX
  main.synctex.gz:
    timeStamp: 2020-10-15T21:23:54.864Z
    jobNames: []
    hash: iks0Wy7D9AWImEd63KN9hKYmACCrAWfMLmfTGM0ARfI=
    type: SyncTeX
  main.pdf:
    timeStamp: 2020-10-15T21:23:54.864Z
    jobNames: []
    hash: GWeusGzwMbr/QDOAwpxR6pvDs35lELSdm6kUbXNKWJ8=
    type: PortableDocumentFormat
  main.aux-ParsedLaTeXAuxilary:
    timeStamp: 2020-10-15T21:23:53.159Z
    jobNames: []
    value:
      commands:
        - relax
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - '@writefile'
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - '@writefile'
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - newlabel
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - bibstyle
        - bibdata
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - '@writefile'
        - '@writefile'
    type: ParsedLaTeXAuxilary
  main.blg-ParsedBibTeXLog:
    timeStamp: 2020-10-15T21:23:51.621Z
    jobNames: []
    value:
      messages:
        - severity: warning
          name: BibTeX
          text: empty journal in berlinet2004reproducing
          log:
            file: main.blg
            range:
              start: 16
              end: 16
      inputs:
        - main.aux
        - >-
          /usr/local/texlive/2019basic/texmf-dist/bibtex/bst/IEEEtran/IEEEtran.bst
        - IEEEabrv.bib
        - shortIEEE.bib
        - bibliography.bib
      outputs: []
      calls: []
    type: ParsedBibTeXLog
  /dev/null:
    timeStamp: 2020-10-15T21:23:50.683Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/enc/dvips/base/8r.enc:
    timeStamp: 2006-12-10T01:13:44.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmb7t.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmb8r.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmbi7t.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmbi8r.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmr7t.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmr8r.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmrc7t.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmri7t.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmri8r.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/jknappen/ec/ectt1000.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy5.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy7.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex7.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex8.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib5.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib7.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam5.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm5.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm:
    timeStamp: 2009-06-30T17:13:40.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmbsy10.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmbx10.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmbx5.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmbx7.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmmi6.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmmi8.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmmib10.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmr10.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmr6.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmr8.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmsy6.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmsy8.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/rsfs/rsfs10.tfm:
    timeStamp: 2008-12-15T01:10:45.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/rsfs/rsfs5.tfm:
    timeStamp: 2008-12-15T01:10:45.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/rsfs/rsfs7.tfm:
    timeStamp: 2008-12-15T01:10:45.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi5.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmmib10.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy5.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cmextra/cmmib7.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm7.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/rsfs/rsfs10.pfb:
    timeStamp: 2008-12-15T01:10:45.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/rsfs/rsfs7.pfb:
    timeStamp: 2008-12-15T01:10:45.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/urw/times/utmb8a.pfb:
    timeStamp: 2006-01-09T23:35:48.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb:
    timeStamp: 2006-01-09T23:35:48.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/urw/times/utmr8a.pfb:
    timeStamp: 2006-01-09T23:35:48.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/urw/times/utmri8a.pfb:
    timeStamp: 2006-01-09T23:35:48.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/vf/adobe/times/ptmb7t.vf:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/vf/adobe/times/ptmbi7t.vf:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/vf/adobe/times/ptmr7t.vf:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/vf/adobe/times/ptmrc7t.vf:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/vf/adobe/times/ptmri7t.vf:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/tex/context/base/mkii/supp-pdf.mkii:
    timeStamp: 2016-04-22T22:14:39.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/etexcmds.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/ifluatex.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/ifpdf.sty:
    timeStamp: 2018-09-08T21:44:30.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/infwarerr.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/ltxcmds.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty:
    timeStamp: 2019-07-27T21:06:35.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarypositioning.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopaths.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfint.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerarithmetics.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/pgf.revision.tex:
    timeStamp: 2019-08-04T21:16:47.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.tex:
    timeStamp: 2019-05-12T20:23:02.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def:
    timeStamp: 2019-07-12T20:45:15.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/tex/generic/unicode-data/UnicodeData.txt:
    timeStamp: 2019-08-13T20:54:10.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty:
    timeStamp: 2006-10-12T01:40:37.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty:
    timeStamp: 2006-10-12T01:40:37.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/algorithms/algorithm.sty:
    timeStamp: 2009-08-26T23:46:11.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/amscls/amsthm.sty:
    timeStamp: 2017-12-19T22:32:49.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsfonts/amsfonts.sty:
    timeStamp: 2013-02-01T23:58:28.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsfonts/amssymb.sty:
    timeStamp: 2013-02-01T23:58:28.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsfonts/umsa.fd:
    timeStamp: 2013-02-01T23:58:28.000Z
    jobNames: []
    type: FontDescription
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsfonts/umsb.fd:
    timeStamp: 2013-02-01T23:58:28.000Z
    jobNames: []
    type: FontDescription
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsbsy.sty:
    timeStamp: 2018-04-07T20:51:30.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsgen.sty:
    timeStamp: 2018-04-07T20:51:30.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsmath.sty:
    timeStamp: 2019-10-04T20:57:14.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsopn.sty:
    timeStamp: 2018-04-07T20:51:30.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amstext.sty:
    timeStamp: 2018-04-07T20:51:30.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/base/ifthen.sty:
    timeStamp: 2019-10-04T20:57:14.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/base/inputenc.sty:
    timeStamp: 2019-10-04T20:57:14.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/booktabs/booktabs.sty:
    timeStamp: 2019-10-09T21:57:23.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/cite/cite.sty:
    timeStamp: 2015-03-04T00:12:44.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/enumitem/enumitem.sty:
    timeStamp: 2019-06-22T21:22:49.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/float/float.sty:
    timeStamp: 2006-01-12T23:55:51.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics-cfg/color.cfg:
    timeStamp: 2016-04-06T21:37:33.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics-cfg/graphics.cfg:
    timeStamp: 2016-06-14T22:41:10.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics-def/pdftex.def:
    timeStamp: 2018-01-09T22:36:08.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics/graphics.sty:
    timeStamp: 2019-10-13T21:45:09.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics/graphicx.sty:
    timeStamp: 2019-10-04T20:57:14.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics/keyval.sty:
    timeStamp: 2019-10-04T20:57:14.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics/trig.sty:
    timeStamp: 2019-10-04T20:57:14.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/jknapltx/mathrsfs.sty:
    timeStamp: 2006-01-12T23:57:21.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/jknapltx/ursfs.fd:
    timeStamp: 2006-01-12T23:57:21.000Z
    jobNames: []
    type: FontDescription
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/l3backend/l3backend-pdfmode.def:
    timeStamp: 2019-10-11T21:33:04.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/l3kernel/expl3-code.tex:
    timeStamp: 2019-10-24T21:48:00.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/l3kernel/expl3.sty:
    timeStamp: 2019-10-24T21:48:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/l3kernel/l3deprecation.def:
    timeStamp: 2019-09-29T21:16:44.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/l3packages/xparse/xparse.sty:
    timeStamp: 2019-10-12T22:10:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg:
    timeStamp: 2010-07-13T16:52:39.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/lipsum/lipsum.ltd.tex:
    timeStamp: 2019-01-05T22:42:50.000Z
    jobNames: []
    type: TeX
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/lipsum/lipsum.sty:
    timeStamp: 2019-01-04T21:50:16.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/mathtools/mathtools.sty:
    timeStamp: 2019-07-31T21:01:43.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/mathtools/mhsetup.sty:
    timeStamp: 2017-06-06T21:53:26.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/ms/everyshi.sty:
    timeStamp: 2007-04-29T23:50:16.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/multirow/multirow.sty:
    timeStamp: 2019-05-31T21:45:57.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/oberdiek/epstopdf.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/oberdiek/grfext.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/oberdiek/kvoptions.sty:
    timeStamp: 2016-05-18T22:01:00.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty:
    timeStamp: 2010-10-29T00:31:31.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty:
    timeStamp: 2019-01-05T22:40:38.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty:
    timeStamp: 2008-02-24T18:22:07.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/math/pgfmath.sty:
    timeStamp: 2014-02-27T00:01:50.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty:
    timeStamp: 2014-02-27T00:01:50.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/utilities/pgffor.sty:
    timeStamp: 2014-02-27T00:01:50.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty:
    timeStamp: 2008-02-23T00:49:54.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty:
    timeStamp: 2008-02-24T18:22:07.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/psnfss/ot1ptm.fd:
    timeStamp: 2006-01-13T00:03:49.000Z
    jobNames: []
    type: FontDescription
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/setspace/setspace.sty:
    timeStamp: 2011-12-20T01:23:12.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/soul/soul.sty:
    timeStamp: 2006-01-13T00:07:20.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/tools/array.sty:
    timeStamp: 2019-10-04T20:57:14.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/tools/calc.sty:
    timeStamp: 2019-10-04T20:57:14.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/tools/tabularx.sty:
    timeStamp: 2019-10-04T20:57:14.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/tools/xspace.sty:
    timeStamp: 2019-10-04T20:57:14.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/tex/latex/xcolor/xcolor.sty:
    timeStamp: 2016-05-11T21:29:20.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/local/texlive/2019basic/texmf-dist/web2c/texmf.cnf:
    timeStamp: 2019-10-10T21:24:22.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-var/fonts/map/pdftex/updmap/pdftex.map:
    timeStamp: 2019-10-26T23:43:35.856Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-var/web2c/pdftex/pdflatex.fmt:
    timeStamp: 2019-05-29T20:00:51.081Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf.cnf:
    timeStamp: 2019-04-10T19:39:49.000Z
    jobNames: []
  fht_beta_exp_resized-eps-converted-to.pdf:
    timeStamp: 2020-10-15T21:23:50.822Z
    jobNames: []
    hash: ZToLruyvGGDVVDthc+qaCjvU/ARrS+2/ZNc1D1qc7G8=
    type: PortableDocumentFormat
  fht_beta_exp_resized.eps:
    timeStamp: 2020-10-16T03:19:52.000Z
    jobNames: []
    hash: 6csxoNZEePF75JUc5sl6SkBGFPW40GE4CgqjwqdN5FA=
    type: EncapsulatedPostScript
  fht_resized-eps-converted-to.pdf:
    timeStamp: 2020-10-15T21:23:50.502Z
    jobNames: []
    hash: mUbmYvEnLRaKnJwQWwawzaM+cZb3/2uC8WSgVjUJLWo=
    type: PortableDocumentFormat
  fht_resized.eps:
    timeStamp: 2020-10-16T03:19:52.000Z
    jobNames: []
    hash: matifjw749DntyTXtz/XiXXgPvroUhIs8fCysoMQy1M=
    type: EncapsulatedPostScript
  ieeeconf.cls:
    timeStamp: 2020-10-16T03:19:50.000Z
    jobNames: []
    hash: 6HonMDO8kB1ARUBYnl4OxoQHBCbVONKagmJjywWTuQI=
    type: LaTeXClass
  quadnormbeta_resized-eps-converted-to.pdf:
    timeStamp: 2020-10-15T21:23:51.081Z
    jobNames: []
    hash: UiDztRhFyIJs27vN87SDCAexZMWsuytsEtKxxGgaVns=
    type: PortableDocumentFormat
  quadnormbeta_resized.eps:
    timeStamp: 2020-10-16T03:19:52.000Z
    jobNames: []
    hash: R/NCVJdsNuJyYDq4AhodcfshHW12+ONPGKuwN32rFog=
    type: EncapsulatedPostScript
  main.bbl:
    timeStamp: 2020-10-15T21:23:53.246Z
    jobNames: []
    hash: 3x7SoVs9ywvyj3XeeCuQt6qrCgX4Qa/CpTWN7ki8u0M=
  main.blg:
    timeStamp: 2020-10-15T21:23:53.246Z
    jobNames: []
    hash: tGXoRDePr4d/CK+FadvMBDq6Z57cYy9qXK0+L0X9mjE=
    type: BibTeXLog
    subType: BibTeX
  /usr/local/texlive/2019basic/texmf-dist/bibtex/bst/IEEEtran/IEEEtran.bst:
    timeStamp: 2015-08-27T22:01:39.000Z
    jobNames: []
    type: BibTeXStyle
  IEEEabrv.bib:
    timeStamp: 2020-10-16T03:19:50.000Z
    jobNames: []
    hash: jGqVjSKY2ISmxkPuMln3FnEe1catLXFE0g1uVBYbzaA=
    type: BibTeXFile
  shortIEEE.bib:
    timeStamp: 2020-10-16T03:19:50.000Z
    jobNames: []
    hash: gY0BiVoKYlD9Ny3zi+nSAn5KdbDz/3Z2JtzJ+kM3lFA=
    type: BibTeXFile
  bibliography.bib:
    timeStamp: 2020-10-16T03:19:50.000Z
    jobNames: []
    hash: Z1RysLoVJMEMCexxcFrAsQJa2TdtONxm+OQcwugZAXg=
    type: BibTeXFile
  /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmss8.tfm:
    timeStamp: 2006-01-09T01:04:13.000Z
    jobNames: []
  /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmss8.pfb:
    timeStamp: 2009-07-20T23:47:11.000Z
    jobNames: []
rules:
  - name: ApplyOptions
    command: load
    phase: initialize
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: main.yaml-ParsedYAML
        type: default
      - file: main.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: /Users/adam/Library/Application Support/dicy/config.yaml-ParsedYAML
        type: default
    outputs: []
  - name: LoadAndValidateCache
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: Migrate
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ApplyOptions
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: main.yaml-ParsedYAML
        type: default
      - file: main.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: /Users/adam/Library/Application Support/dicy/config.yaml-ParsedYAML
        type: default
    outputs: []
  - name: ParseOptionsFile
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: /Users/adam/Library/Application Support/dicy/config.yaml
        type: default
    outputs:
      - file: /Users/adam/Library/Application Support/dicy/config.yaml-ParsedYAML
        type: default
  - name: ParseLaTeXMagic
    command: load
    phase: execute
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
    outputs:
      - file: main.tex-ParsedLaTeXMagic
        type: default
  - name: AssignJobNames
    command: load
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: FindLogFiles
    command: build
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: LaTeX
    command: build
    phase: execute
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
      - file: main.fls-ParsedFileListing
        type: default
      - file: main.log-ParsedLaTeXLog
        type: default
      - file: main.aux
        type: default
      - file: /dev/null
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/fonts/enc/dvips/base/8r.enc
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmb7t.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmb8r.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmbi7t.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmbi8r.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmr7t.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmr8r.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmrc7t.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmri7t.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/adobe/times/ptmri8r.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/jknappen/ec/ectt1000.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy5.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy7.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex7.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex8.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib5.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib7.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam5.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm5.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmbsy10.tfm
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmbx10.tfm
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmbx5.tfm
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmbx7.tfm
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmmi6.tfm
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmmi8.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmmib10.tfm
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmr10.tfm
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmr6.tfm
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmr8.tfm
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmsy6.tfm
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmsy8.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/rsfs/rsfs10.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/rsfs/rsfs5.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/rsfs/rsfs7.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi5.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmmib10.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy5.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cmextra/cmmib7.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm7.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/rsfs/rsfs10.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/rsfs/rsfs7.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/urw/times/utmb8a.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/urw/times/utmr8a.pfb
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/urw/times/utmri8a.pfb
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/fonts/vf/adobe/times/ptmb7t.vf
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/vf/adobe/times/ptmbi7t.vf
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/fonts/vf/adobe/times/ptmr7t.vf
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/vf/adobe/times/ptmrc7t.vf
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/vf/adobe/times/ptmri7t.vf
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/etexcmds.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/ifluatex.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/ifpdf.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/infwarerr.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformations.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarypositioning.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibrarytopaths.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfint.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerarithmetics.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonometric.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/pgf.revision.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/generic/unicode-data/UnicodeData.txt
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/algorithms/algorithm.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/amscls/amsthm.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsfonts/amsfonts.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsfonts/amssymb.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsfonts/umsa.fd
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsfonts/umsb.fd
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsbsy.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsgen.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsmath.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amsopn.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/amsmath/amstext.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/base/ifthen.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/base/inputenc.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/booktabs/booktabs.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/cite/cite.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/enumitem/enumitem.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/float/float.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics-cfg/color.cfg
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics-def/pdftex.def
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics/graphics.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics/graphicx.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics/keyval.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/graphics/trig.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/jknapltx/mathrsfs.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/jknapltx/ursfs.fd
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/l3backend/l3backend-pdfmode.def
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/l3kernel/expl3-code.tex
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/l3kernel/expl3.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/l3kernel/l3deprecation.def
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/l3packages/xparse/xparse.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/lipsum/lipsum.ltd.tex
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/lipsum/lipsum.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/mathtools/mathtools.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/mathtools/mhsetup.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/ms/everyshi.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/multirow/multirow.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/oberdiek/epstopdf.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/oberdiek/grfext.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/oberdiek/kvoptions.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/math/pgfmath.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/psnfss/ot1ptm.fd
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/tex/latex/setspace/setspace.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/soul/soul.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/tools/array.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/tools/calc.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/tools/tabularx.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/tools/xspace.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/tex/latex/xcolor/xcolor.sty
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/web2c/texmf.cnf
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-var/fonts/map/pdftex/updmap/pdftex.map
        type: default
      - file: /usr/local/texlive/2019basic/texmf-var/web2c/pdftex/pdflatex.fmt
        type: default
      - file: /usr/local/texlive/2019basic/texmf.cnf
        type: default
      - file: fht_beta_exp_resized-eps-converted-to.pdf
        type: default
      - file: fht_beta_exp_resized.eps
        type: default
      - file: fht_resized-eps-converted-to.pdf
        type: default
      - file: fht_resized.eps
        type: default
      - file: ieeeconf.cls
        type: default
      - file: quadnormbeta_resized-eps-converted-to.pdf
        type: default
      - file: quadnormbeta_resized.eps
        type: default
      - file: /usr/local/texlive/2019basic/texmf-dist/fonts/tfm/public/cm/cmss8.tfm
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/fonts/type1/public/amsfonts/cm/cmss8.pfb
        type: default
      - file: main.bbl
        type: default
    outputs:
      - file: main.aux
        type: default
      - file: main.fls
        type: default
      - file: main.log
        type: default
      - file: main.synctex.gz
        type: target
      - file: main.pdf
        type: target
  - name: ParseLaTeXAuxilary
    command: build
    phase: execute
    parameters:
      - main.aux
    inputs:
      - file: main.aux
        type: default
    outputs:
      - file: main.aux-ParsedLaTeXAuxilary
        type: default
  - name: ParseFileListing
    command: build
    phase: execute
    parameters:
      - main.fls
    inputs:
      - file: main.fls
        type: default
    outputs:
      - file: main.fls-ParsedFileListing
        type: default
  - name: ParseLaTeXLog
    command: build
    phase: execute
    parameters:
      - main.log
    inputs:
      - file: main.log
        type: default
    outputs:
      - file: main.log-ParsedLaTeXLog
        type: default
  - name: BibTeX
    command: build
    phase: execute
    parameters:
      - main.aux
      - main.aux-ParsedLaTeXAuxilary
    inputs:
      - file: main.aux
        type: default
      - file: main.aux-ParsedLaTeXAuxilary
        type: default
      - file: main.log-ParsedLaTeXLog
        type: default
      - file: main.blg-ParsedBibTeXLog
        type: default
      - file: >-
          /usr/local/texlive/2019basic/texmf-dist/bibtex/bst/IEEEtran/IEEEtran.bst
        type: default
      - file: IEEEabrv.bib
        type: default
      - file: shortIEEE.bib
        type: default
      - file: bibliography.bib
        type: default
    outputs:
      - file: main.bbl
        type: default
      - file: main.blg
        type: default
  - name: EpsToPdf
    command: build
    phase: execute
    parameters:
      - fht_beta_exp_resized.eps
      - main.log-ParsedLaTeXLog
    inputs:
      - file: fht_beta_exp_resized.eps
        type: default
      - file: main.log-ParsedLaTeXLog
        type: default
    outputs:
      - file: fht_beta_exp_resized-eps-converted-to.pdf
        type: default
  - name: EpsToPdf
    command: build
    phase: execute
    parameters:
      - fht_resized.eps
      - main.log-ParsedLaTeXLog
    inputs:
      - file: fht_resized.eps
        type: default
      - file: main.log-ParsedLaTeXLog
        type: default
    outputs:
      - file: fht_resized-eps-converted-to.pdf
        type: default
  - name: EpsToPdf
    command: build
    phase: execute
    parameters:
      - quadnormbeta_resized.eps
      - main.log-ParsedLaTeXLog
    inputs:
      - file: quadnormbeta_resized.eps
        type: default
      - file: main.log-ParsedLaTeXLog
        type: default
    outputs:
      - file: quadnormbeta_resized-eps-converted-to.pdf
        type: default
  - name: ParseBibTeXLog
    command: build
    phase: execute
    parameters:
      - main.blg
    inputs:
      - file: main.blg
        type: default
    outputs:
      - file: main.blg-ParsedBibTeXLog
        type: default
  - name: LogProducedTargets
    command: build
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: CheckForMissingBuildRule
    command: build
    phase: finalize
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
    outputs: []
  - name: FindLogFiles
    command: log
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - main.log-ParsedLaTeXLog
    inputs:
      - file: main.log-ParsedLaTeXLog
        type: default
    outputs: []
  - name: ParseLaTeXLog
    command: log
    phase: execute
    parameters:
      - main.log
    inputs:
      - file: main.log
        type: default
    outputs:
      - file: main.log-ParsedLaTeXLog
        type: default
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - main.blg-ParsedBibTeXLog
    inputs:
      - file: main.blg-ParsedBibTeXLog
        type: default
    outputs: []
  - name: ParseBibTeXLog
    command: log
    phase: execute
    parameters:
      - main.blg
    inputs:
      - file: main.blg
        type: default
    outputs:
      - file: main.blg-ParsedBibTeXLog
        type: default
  - name: SaveCache
    command: save
    phase: execute
    parameters: []
    inputs: []
    outputs: []

